Self-Consistent Grain Depletions and Abundances II: Effects on strong-line diagnostics of extragalactic H II regions

The depletion of elements onto dust grains is characterized using a generalized depletion strength $F_*$ for any sightline, and trend-line parameters $A_X, B_X$ and $z_X$. The parameters $A_X, B_X$ and $z_X$ define the relative depletion pattern, for which values are published in previous works. The present study uses these parameters to calculate post-depleted gas-phase abundances of 15 different elements while varying $F_*$ from 0 to 1. An analysis of emergent strong spectral line intensities, obtained by inputting the calculated abundances into a cloudy model, shows that the depletion strength has a non-trivial effect on predicted emission lines and the thermal balance of the ionized cloud. The amount by which elements deplete also affects the coolant abundances in the gas. Furthermore, it was found that each of the parameters - metallicity, ionization parameter U and depletion strength $F_*$ have degenerate effects on the emission-line strengths, and thermal balance of the interstellar medium (ISM). Finally, comparing our results to a sample of H II regions using data obtained from the Mapping Nearby Galaxies at Apache Point Observatory survey (MaNGA) revealed that the best-fit $F_*$ was approximately 0.5. However, this best-fit value does not work well for all metallicities. Removing the sulfur depletion and changing the nitrogen abundance pattern can improve the fit. As a result, extra observational evidence is required to verify the choices of parameters and better constrain the typical depletion strength in galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
